Surface hopping molecular dynamics simulation of ultrafast methyl iodide photodissociation mapped by Coulomb explosion imaging

We present a highly efficient method to directly simulate the photodissociation followed by Coulomb explosion of methyl iodide. In order to achieve statistical reliability, more than 40,000 trajectories are calculated on accurate potential energy surfaces of both the neutral molecule and the doubly charged cation. Non-adiabatic effects during photodissociation are treated using a Landau-Zener surface hopping algorithm. The simulation is performed analogous to a recent pump-probe experiment using coincident ion momentum imaging [Ziaee \textit{et al., Phys. Chem. Chem. Phys.} 2023, \textbf{25}, 9999]. At large pump-probe delays, the simulated delay-dependent kinetic energy release signals show overall good agreement with the experiment, with two major dissociation channels leading to $\text{I}(^2\text{P}_{3/2})$ and $\text{I}^*(^2\text{P}_{1/2})$ products. At short pump-probe delays, the simulated kinetic energy release shows a clear bifurcation near 12 fs, owing to non-adiabatic transitions through a conical intersection. The developed method is particularly suitable and efficient in simulating processes that highly rely on statistics or for identifying rare reaction channels.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-pccp.tex (the template with example text)

 - rsc-articletemplate-pccp.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-pccp.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


